The merging dwarf galaxy UM 448: chemodynamics of the ionized gas from VLT integral field spectroscopy

Using VLT/FLAMES optical IFU observations, we present a detailed study of UM 448, a nearby Blue Compact Galaxy (BCG) previously reported to have an anomalously high N/O abundance ratio. NTT/SuSI2 images reveal a morphology suggestive of a merger of two systems of contrasting colour, whilst our H-alpha emission maps resolve UM 448 into three separate regions that do not coincide with the stellar continuum peaks. UM 448 exhibits complex emission line profiles, with lines consisting of a narrow, central component, an underlying broad component and a third, narrow blue-shifted component. Radial velocity maps show signs of solid body rotation across UM 448, with a projected rotation axis that correlates with the continuum morphology of the galaxy. A spatially-resolved, chemodynamical analysis is presented. Whilst the eastern tail of UM 448 has electron temperatures (Te) that are typical of BCGs, we find a region within the main body of the galaxy where the narrow and broad [O III] 4363 line components trace temperatures differing by 5000K and oxygen abundances differing by 0.4 dex. We measure spatially resolved and integrated ionic and elemental abundances for O, N, S and Ne throughout UM 448, and find they do not agree, possibly due the flux-weighting of Te from the integrated spectrum. This has significant implications for abundances derived from long-slit and integrated spectra of star-forming galaxies in the nearby and distant universe. A region of enhanced N/O ratio is indeed found, extended over a ~0.6 kpc^2 region within the main body of the galaxy. Contrary to previous studies, however, we do not find evidence for a large Wolf-Rayet population, and conclude that WR stars alone cannot be responsible for producing the observed N/O excess. Instead, the location and disturbed morphology of the N-enriched region suggests that interaction-induced inflow of metal-poor gas may be responsible.

==> tables/flux_means.txt <==
IDL>values=[12220,13020,15340,10230]
IDL>flux=[4.08,8.31,9.16,1.81]
IDL>print, wmean(values,flux,err=err1)
% Compiled module: WMEAN.
       10793.803
IDL>print, wmean(values,1/flux,err=err1)
       14016.063
IDL>print, err1
     0.076054050
IDL>print, stdev(values)
% Compiled module: STDEV.
      2113.71
IDL>print, variance(values)
  4.46776e+06
IDL>print, variance(values)/2
  2.23388e+06
IDL>print, variance(values)/4
  1.11694e+06
IDL>flux2=[96,98,94,90]
IDL>abund=[8.21,8.04,8.02,8.42]
IDL>print, wmean(abund,1/flux2,err=err2)
            -NaN
% Program caused arithmetic error: Floating divide by 0
% Program caused arithmetic error: Floating illegal operand
IDL>flux2=[96.,98.,94.,90.]             
IDL>print, wmean(abund,1/flux2,err=err2)
       8.1649582
IDL>print, stdev(abund)
     0.185719
IDL>print, 8.34-8.16
     0.180000
IDL>flux3=[11.92,14.52,120.08] 
IDL>abund=[3.78,6.55,2.06]
IDL>print, wmean(abund,1/flux3,err=err3)
       2.1406259

